Inferring Species Trees from Incongruent Multi-Copy Gene Trees Using the Robinson-Foulds Distance

We present a new method for inferring species trees from multi-copy gene trees. Our method is based on a generalization of the Robinson-Foulds (RF) distance to multi-labeled trees (mul-trees), i.e., gene trees in which multiple leaves can have the same label. Unlike most previous phylogenetic methods using gene trees, this method does not assume that gene tree incongruence is caused by a single, specific biological process, such as gene duplication and loss, deep coalescence, or lateral gene transfer. We prove that it is NP-hard to compute the RF distance between two mul-trees, but it is easy to calculate the generalized RF distance between a mul-tree and a singly-labeled tree. Motivated by this observation, we formulate the RF supertree problem for mul-trees (MulRF), which takes a collection of mul-trees and constructs a species tree that minimizes the total RF distance from the input mul-trees. We present a fast heuristic algorithm for the MulRF supertree problem. Simulation experiments demonstrate that the MulRF method produces more accurate species trees than gene tree parsimony methods when incongruence is caused by gene tree error, duplications and losses, and/or lateral gene transfer. Furthermore, the MulRF heuristic runs quickly on data sets containing hundreds of trees with up to a hundred taxa.

==> Data/taxa-100.txt <==
rt	od	dl	spr	rf	erod	erdl	erspr	errf	
1	34.3814433	22.4742	56.1340	13.5052	11.2757	5.6429	8.8352	0.0000
		
2	44.27835052	29.4845	63.4021	17.7320	15.5204	17.1066	10.8688	0.0000
		
3	43.02792242	26.2881	nan	21.8857	10.3231	5.8754	nan	6.2410

4	55.45901278	32.5995	nan	25.6367	11.6358	9.2071	nan	10.3972




==> Data/taxa-100D.txt <==
rt	actual	od	dl	eractual	erod	erdl
1	0	2468.4	2513.75	0.0000	1045.5419	1068.1649
2	0	2715.05	2772.45	0.0000	1076.7090	1103.1659
3	1442.2	3116.6	3161.15	489.7744	1180.6311	1204.3372
4	1401.15	3181.5	3228.45	456.5715	1081.3971	1107.6539


==> Data/taxa-100L.txt <==
rt	actual	dl	eractual	erdl
1	0	12345.25	0.0000	6045.9808
2	0	14151.95	0.0000	6428.7701
3	1392.85	11869.95	480.3004	5642.1845
4	1344.85	12693.8	438.1611	5386.1729




==> Data/taxa-50.txt <==
rt	od	dl	spr	rf	erod	erdl	erspr	errf
1	36.91489362	22.7660	25.6383	17.4468	16.3190	8.1880	8.7848	0.0000
2	49.57446809	28.0851	26.1702	17.6596	12.7500	6.9792	10.3602	0.0000	
3	38.66096207	28.2146	nan	18.7373	12.4556	9.2789	nan	6.8695
4	46.29740981	29.6045	nan	22.6711	14.4211	10.2853	nan	8.5813



==> Data/taxa-50D.txt <==
rt	actual	od	dl	eractual	erod	erdl	
1	0	595.45	605.35	0.0000	223.6921	229.4910
2	0	691.25	707.05	0.0000	228.9923	234.9143
3	269.65	740.4	748.7	56.1091	219.1594	222.4684
4	279.2	823.15	835.85	72.1870	243.1239	250.3260


==> Data/taxa-50L.txt <==
rt	actual	dl	eractual	erdl
1	0	2582.45	0.0000	1088.1977
2	0	3152.15	0.0000	1186.5790
3	247.55	2493.95	71.7443	960.7148
4	258.6	3012.45	73.0988	1139.3868



